Benchmarking Domain Adaptation for Chemical Processes on the Tennessee Eastman Process

In system monitoring, automatic fault diagnosis seeks to infer the systems' state based on sensor readings, e.g., through machine learning models. In this context, it is of key importance that, based on historical data, these systems are able to generalize to incoming data. In parallel, many factors may induce changes in the data probability distribution, hindering the possibility of such models to generalize. In this sense, domain adaptation is an important framework for adapting models to different probability distributions. In this paper, we propose a new benchmark, based on the Tennessee Eastman Process of Downs and Vogel (1993), for benchmarking domain adaptation methods in the context of chemical processes. Besides describing the process, and its relevance for domain adaptation, we describe a series of data processing steps for reproducing our benchmark. We then test 11 domain adaptation strategies on this novel benchmark, showing that optimal transport-based techniques outperform other strategies.

==> figures/multi_dd_dadil.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={blue_circle}] (4) at (3, 1.25) {};
		\node [style=none] (5) at (1.75, 2) {\color{myblue}\faDatabase};
		\node [style={blue_circle}] (6) at (4.75, 4.25) {};
		\node [style=none] (7) at (3.25, 5.5) {\color{myblue}\faDatabase};
		\node [style={blue_circle}] (8) at (8.75, 1.25) {};
		\node [style=none] (9) at (7.25, 2) {\color{myblue}\faDatabase};
		\node [style=none] (10) at (11.5, -1.25) {$\hat{P}_{1}$};
		\node [style=none] (11) at (2.75, 9) {$\hat{P}_{3}$};
		\node [style=none] (12) at (0, -1.25) {$\hat{P}_{2}$};
		\node [style=none] (13) at (1.75, 3) {$\hat{Q}_{S_{2}}$};
		\node [style=none] (14) at (7.25, 3) {$\hat{Q}_{S_{1}}$};
		\node [style=none] (15) at (3.25, 6.25) {$\hat{Q}_{S_{3}}$};
		\node [style={blue_triangle1}] (16) at (2.75, 8) {};
		\node [style={blue_triangle1}] (17) at (0, -0.25) {};
		\node [style={blue_triangle1}] (18) at (11.5, -0.25) {};
		\node [style=none] (19) at (3, 0.25) {$\hat{B}_{2}$};
		\node [style=none] (20) at (8.75, 0.25) {$\hat{B}_{1}$};
		\node [style=none] (21) at (4.75, 3.5) {$\hat{B}_{3}$};
		\node [style=none] (22) at (4.25, 1.75) {\color{myorange}\faDatabase};
		\node [style={blue_circle}] (23) at (5.5, 1) {};
		\node [style=none] (24) at (5.5, 0.25) {$\hat{B}_{T}$};
		\node [style=none] (25) at (4.25, 2.5) {$\hat{Q}_{T}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=black dashed line, bend left=45] (7.center) to (6);
		\draw [style=black dashed line, bend left=45, looseness=1.25] (9.center) to (8);
		\draw [style=black dashed line, bend left=45] (5.center) to (4);
		\draw [style=black dashed line] (18) to (17);
		\draw [style=black dashed line] (17) to (16);
		\draw [style=black dashed line] (16) to (18);
		\draw [style=black dashed line, bend left=45] (22.center) to (23);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/multi_dd_dm.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (1.5, 2) {\color{myblue}\faDatabase};
		\node [style=none] (3) at (6.25, 6.75) {\color{myblue}\faDatabase};
		\node [style={blue_circle}] (4) at (6, 3) {};
		\node [style=none] (5) at (9.25, 1.5) {\color{myblue}\faDatabase};
		\node [style=none] (6) at (1.75, 1) {$Q_{S_{2}}$};
		\node [style=none] (7) at (6.25, 7.5) {$Q_{S_{1}}$};
		\node [style=none] (8) at (9.25, 0.75) {$Q_{S_{3}}$};
		\node [style=none] (10) at (6, 2.25) {$B$};
		\node [style=none] (12) at (11.5, 8) {};
		\node [style=none] (13) at (0.5, 8) {};
		\node [style=none] (14) at (0.5, 0) {};
		\node [style=none] (15) at (11.5, 0) {};
		\node [style=none] (16) at (8.25, 3.75) {\textcolor{myorange}{\faDatabase}};
		\node [style=none] (18) at (8.25, 4.75) {$Q_{T}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		% \draw [style=black dashed line] (15.center) to (12.center);
		% \draw [style=black dashed line] (13.center) to (12.center);
		% \draw [style=black dashed line] (13.center) to (14.center);
		% \draw [style=black dashed line] (14.center) to (15.center);
		\draw [style=black dashed line] (1.center) to (4);
		\draw [style=black dashed line] (4) to (5.center);
		\draw [style=black dashed line] (4) to (3.center);
		\draw [style=black dashed line] (4) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

